Smelly, dense, and spreaded: The Object Detection for Olfactory References (ODOR) dataset

Real-world applications of computer vision in the humanities require algorithms to be robust against artistic abstraction, peripheral objects, and subtle differences between fine-grained target classes. Existing datasets provide instance-level annotations on artworks but are generally biased towards the image centre and limited with regard to detailed object classes. The proposed ODOR dataset fills this gap, offering 38,116 object-level annotations across 4712 images, spanning an extensive set of 139 fine-grained categories. Conducting a statistical analysis, we showcase challenging dataset properties, such as a detailed set of categories, dense and overlapping objects, and spatial distribution over the whole image canvas. Furthermore, we provide an extensive baseline analysis for object detection models and highlight the challenging properties of the dataset through a set of secondary studies. Inspiring further research on artwork object detection and broader visual cultural heritage studies, the dataset challenges researchers to explore the intersection of object recognition and smell perception.

==> eval/cats_COCO.csv <==
y,x
0.2069870759289176,1.0
0.30735056542810985,2.0
0.19789983844911146,3.0
0.11934571890145396,4.0
0.06946688206785137,5.0
0.04260904684975767,6.0
0.024232633279483037,7.0
0.015751211631663976,8.0
0.007673667205169628,9.0
0.0044426494345718905,10.0
0.0022213247172859453,11.0
0.0012116316639741518,12.0
0.0006058158319870759,13.0
0.00020193861066235866,14.0


==> eval/cats_DEArt.csv <==
y,x
0.2728535520571504,1.0
0.22701415531154914,2.0
0.18362217224500596,3.0
0.1248180976319619,4.0
0.08334435771927504,5.0
0.04736076200555629,6.0
0.024209551527979892,7.0
0.015345945230850642,8.0
0.00846672840322794,9.0
0.005291705252017462,10.0
0.0036380473607620055,11.0
0.0019182431538563303,12.0
0.0013229263130043656,13.0
0.00046302420955152796,14.0
0.0003307315782510914,15.0


==> eval/cats_IconArt.csv <==
y,x
0.3548698167791707,1.0
0.2343297974927676,2.0
0.17647058823529413,3.0
0.11957569913211186,4.0
0.06750241080038573,5.0
0.03278688524590164,6.0
0.01253616200578592,7.0
0.0019286403085824494,8.0


==> eval/cats_ODOR.csv <==
y,x
0.37956669498725576,1.0
0.1667374681393373,2.0
0.12383177570093458,3.0
0.08984706881903144,4.0
0.06881903143585387,5.0
0.0437553101104503,6.0
0.035896346644010195,7.0
0.02506372132540357,8.0
0.02102803738317757,9.0
0.0159303313508921,10.0
0.010407816482582839,11.0
0.008071367884451997,12.0
0.005734919286321156,13.0
0.002548853016142736,14.0
0.0027612574341546302,15.0


==> eval/coco_area.csv <==
x,y
0.0,0.2059044117390561
0.05,0.03795809539756349
0.1,0.033512751729358456
0.15000000000000002,0.030940661696905004
0.2,0.0288650827150201
0.25,0.0276674096890585
0.30000000000000004,0.02606276039213908
0.35000000000000003,0.025542993554658656
0.4,0.024647645758551443
0.45,0.023777879328047292
0.5,0.023425554156332375
0.55,0.022601136510306385
0.6000000000000001,0.02189067222014858
0.65,0.021231370661196906
0.7000000000000001,0.020668580617929515
0.75,0.02078020839510652
0.8,0.01983718623582996
0.8500000000000001,0.019049977848862965
0.9,0.01864881552463311
0.9500000000000001,0.017780211883474555
1.0,0.017233700891045475


==> eval/coco_n_inst.csv <==
x,y
0,0.2059044117390561
1,0.017233700891045475
2,0.005641853904821041
3,0.0016220911371033289
4,0.000646510876150144
5,0.0003279065954574471
6,0.00017209282314788006
7,8.720920091953382e-05
8,6.279062466206434e-05
9,3.7209259059001094e-05
10,2.20929975662819e-05
11,1.3953472147125411e-05
12,1.2790682801531627e-05
13,4.651157382375137e-06
14,1.0465104110344058e-05


==> eval/deart_area.csv <==
x,y
0.0,0.1764063169749792
0.05,0.03581244064178314
0.1,0.03364402719761979
0.15000000000000002,0.032660676914801526
0.2,0.03100495037022718
0.25,0.029719030769618678
0.30000000000000004,0.029071868617678454
0.35000000000000003,0.02821458888393945
0.4,0.02681100343752364
0.45,0.025659559089266353
0.5,0.025869676671065128
0.55,0.0247602558391676
0.6000000000000001,0.024550138257368823
0.65,0.02399542784142006
0.7000000000000001,0.02273472235062741
0.75,0.022583437691732294
0.8,0.022339701296845715
0.8500000000000001,0.021827014397256705
0.9,0.020465452467200645
0.9500000000000001,0.019709029172725056
1.0,0.04107378489002446


==> eval/deart_n_inst.csv <==
x,y
0,0.13818172649414612
1,0.25870517141392324
2,0.23635706541380558
3,0.15678133483497364
4,0.09212395256385474
5,0.05064674191677663
6,0.027954043082508973
7,0.015615938679284928
8,0.008522369117758298
9,0.005051226666442542
10,0.003118144913893815
11,0.0018994629394609222
12,0.0014456089627755693
13,0.0009161126566426572
14,0.0005463057126768139


==> eval/iconart_area.csv <==
x,y
0.0,0.398702088825796
0.05,0.028391806935712836
0.1,0.025755424863110932
0.15000000000000002,0.020685459338876496
0.2,0.020279862096937742
0.25,0.020888257959845873
0.30000000000000004,0.015209896572703305
0.35000000000000003,0.01662948691948895
0.4,0.020077063475968365
0.45,0.01338470898397891
0.5,0.014195903467856418
0.55,0.010545528290407625
0.6000000000000001,0.012370715879132022
0.65,0.01095112553234638
0.7000000000000001,0.007706347596836341
0.75,0.007300750354897587
0.8,0.008314743459744475
0.8500000000000001,0.008111944838775096
0.9,0.006895153112958832
0.9500000000000001,0.006895153112958832
1.0,0.09328736564591361


==> eval/iconart_n_inst.csv <==
x,y
0,0.35347799634962485
1,0.2849320624619753
2,0.18373555059825594
3,0.09065098357331171
4,0.037720543500304196
5,0.02251064692760089
6,0.008720340701683229
7,0.008517542080713852
8,0.002839180693571284
9,0.0024335834516325287
10,0.001419590346785642
11,0.001419590346785642
12,0.00040559724193875484
13,0.00020279862096937742
14,0.0008111944838775097


==> eval/inst_COCO.csv <==
y,x
0.13887587822014053,1.0
0.21662763466042154,2.0
0.12740046838407496,3.0
0.09882903981264637,4.0
0.06674473067915691,5.0
0.06323185011709602,6.0
0.05035128805620609,7.0
0.040983606557377046,8.0
0.04473067915690866,9.0
0.03138173302107728,10.0
0.027400468384074943,11.0
0.023887587822014052,12.0
0.020608899297423888,13.0
0.022014051522248244,14.0
0.026932084309133488,15.0


==> eval/inst_DEArt.csv <==
y,x
0.2481520591341077,1.0
0.14014180117664807,2.0
0.11185699200482728,3.0
0.09217076482124001,4.0
0.07663297631618646,5.0
0.06577160959420728,6.0
0.048725297933323274,7.0
0.04306833609895912,8.0
0.03695881731784583,9.0
0.033941771006184944,10.0
0.029340775380902098,11.0
0.02225071654849902,12.0
0.01870568713229748,13.0
0.01764972092321617,14.0
0.014632674611555287,15.0


==> eval/inst_IconArt.csv <==
y,x
0.279839518555667,1.0
0.16449348044132397,2.0
0.1464393179538616,3.0
0.09027081243731194,4.0
0.0712136409227683,5.0
0.048144433299899696,6.0
0.04613841524573721,7.0
0.03811434302908726,8.0
0.024072216649949848,9.0
0.020060180541624874,10.0
0.022066198595787363,11.0
0.020060180541624874,12.0
0.007021063189568706,13.0
0.013039117352056168,14.0
0.009027081243731194,15.0


==> eval/inst_ODOR.csv <==
y,x
0.3072215422276622,1.0
0.14834761321909426,2.0
0.10942472460220318,3.0
0.08739290085679315,4.0
0.07123623011015912,5.0
0.058261933904528766,6.0
0.047246022031823744,7.0
0.03671970624235006,8.0
0.02839657282741738,9.0
0.026193390452876376,10.0
0.0208078335373317,11.0
0.016401468788249694,12.0
0.015422276621787025,13.0
0.014932680538555692,14.0
0.011995104039167686,15.0


==> eval/odor_area.csv <==
x,y
0.0,0.34186514680122354
0.05,0.056027608564929804
0.1,0.05341316112839551
0.15000000000000002,0.051164736332976024
0.2,0.04711234280634788
0.25,0.0396873120865905
0.30000000000000004,0.037020575701325525
0.35000000000000003,0.03351721613636958
0.4,0.029334100237914718
0.45,0.027791576250359485
0.5,0.0253601401343826
0.55,0.021987502941253366
0.6000000000000001,0.01913775523543099
0.65,0.018065831786451932
0.7000000000000001,0.01631415200397396
0.75,0.015242228554994902
0.8,0.01403958273418913
0.8500000000000001,0.012444769797903214
0.9,0.009830322361368925
0.9500000000000001,0.00977803341263824
1.0,0.013621271144343644


==> eval/odor_n_inst.csv <==
x,y
0,0.2742032471437162
1,0.2541765797798635
2,0.19420115558576695
3,0.13378127532745954
4,0.0746163298386886
5,0.03869382206070747
6,0.014980783811341472
7,0.0075034641428534075
8,0.002980470077649089
9,0.0019346911030353735
10,0.000915056602787001
11,0.0005490339616722006
12,0.00028758921801877175
13,0.00010457789746137153
14,0.0001830113205574002


==> eval/peopleart_area.csv <==
x,y
0.0,0.4565891472868217
0.05,0.03617571059431524
0.1,0.03565891472868217
0.15000000000000002,0.028940568475452195
0.2,0.03204134366925065
0.25,0.02635658914728682
0.30000000000000004,0.02635658914728682
0.35000000000000003,0.02454780361757106
0.4,0.02144702842377261
0.45,0.023772609819121448
0.5,0.025064599483204133
0.55,0.022739018087855296
0.6000000000000001,0.01627906976744186
0.65,0.02041343669250646
0.7000000000000001,0.01731266149870801
0.75,0.013436692506459949
0.8,0.012919896640826873
0.8500000000000001,0.0103359173126615
0.9,0.011886304909560724
0.9500000000000001,0.01627906976744186
1.0,0.01757105943152455


==> eval/peopleart_n_inst.csv <==
x,y
0,0.410594315245478
1,0.2901808785529716
2,0.16511627906976745
3,0.08113695090439277
4,0.03281653746770026
5,0.013436692506459949
6,0.0049095607235142115
7,0.0018087855297157622
8,0.0
9,0.0
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0


==> eval/sizes_COCO.csv <==
y,x
0.7781735134988174,1.0
0.049618009298279,2.0
0.05448465240205541,3.0
0.04178787961175607,4.0
0.03316929936652076,5.0
0.02365351676137136,6.0
0.012207389684891656,7.0
0.00690573937630842,8.0


==> eval/sizes_DEArt.csv <==
y,x
0.6565670149015389,1.0
0.06942284902631513,2.0
0.07643237155512225,3.0
0.06163168909321656,4.0
0.047284860607996235,5.0
0.035770417125423386,6.0
0.025441036804195627,7.0
0.02744976088619191,8.0


==> eval/sizes_IconArt.csv <==
y,x
0.6438856215777733,1.0
0.05637801662948692,2.0
0.06246197525856824,3.0
0.049482863516528086,4.0
0.05597241938754816,5.0
0.052322044210099374,6.0
0.0358953559115798,7.0
0.04360170350841614,8.0


==> eval/sizes_ODOR.csv <==
y,x
0.864963789903004,1.0
0.047922821511673507,2.0
0.040889957907396274,3.0
0.022562681377290908,4.0
0.011137546079636068,5.0
0.007111297027373265,6.0
0.0038955266804360897,7.0
0.0015163795131898873,8.0


==> eval/sizes_PeopleArt.csv <==
y,x
0.31266149870801035,1.0
0.08320413436692506,2.0
0.11524547803617571,3.0
0.12041343669250645,4.0
0.09612403100775194,5.0
0.08656330749354005,6.0
0.08191214470284237,7.0
0.10387596899224806,8.0

